Evidence for a black hole in the historical X-ray transient A 1524-61 (=KY TrA)

We present VLT spectroscopy, high-resolution imaging and time-resolved photometry of KY TrA, the optical counterpart to the X-ray binary A 1524-61. We perform a refined astrometry of the field, yielding improved coordinates for KY TrA and the field star interloper of similar optical brightness that we locate $0.64 \pm 0.04$ arcsec SE. From the spectroscopy, we refine the radial velocity semi-amplitude of the donor star to $K_2 = 501 \pm 52$ km s$^{-1}$ by employing the correlation between this parameter and the full-width at half-maximum of the H$\alpha$ emission line. The $r$-band light curve shows an ellipsoidal-like modulation with a likely orbital period of $0.26 \pm 0.01$ d ($6.24 \pm 0.24$ h). These numbers imply a mass function $f(M_1) = 3.2 \pm 1.0$ M$_\odot$. The KY TrA de-reddened quiescent colour $(r-i)_0 = 0.27 \pm 0.08$ is consistent with a donor star of spectral type K2 or later, in case of significant accretion disc light contribution to the optical continuum. The colour allows us to place a very conservative upper limit on the companion star mass, $M_2 \leq 0.94$ M$_\odot$, and, in turn, on the binary mass ratio, $q = M_2/M_1 \leq 0.31$. By exploiting the correlation between the binary inclination and the depth of the H$\alpha$ line trough, we establish $i = 57 \pm 13$ deg. All these values lead to a compact object and donor mass of $M_1 = 5.8^{+3.0}_{-2.4}$ M$_\odot$ and $M_2 = 0.5 \pm 0.3$ M$_\odot$, respectively, thus confirming the black hole nature of the accreting object. In addition, we estimate a distance toward the system of $8.0 \pm 0.9$ kpc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
